SynBullying: A Multi LLM Synthetic Conversational Dataset for Cyberbullying Detection

We introduce SynBullying, a synthetic multi-LLM conversational dataset for studying and detecting cyberbullying (CB). SynBullying provides a scalable and ethically safe alternative to human data collection by leveraging large language models (LLMs) to simulate realistic bullying interactions. The dataset offers (i) conversational structure, capturing multi-turn exchanges rather than isolated posts; (ii) context-aware annotations, where harmfulness is assessed within the conversational flow considering context, intent, and discourse dynamics; and (iii) fine-grained labeling, covering various CB categories for detailed linguistic and behavioral analysis. We evaluate SynBullying across five dimensions, including conversational structure, lexical patterns, sentiment/toxicity, role dynamics, harm intensity, and CB-type distribution. We further examine its utility by testing its performance as standalone training data and as an augmentation source for CB classification.

==> figures/cb_msg_counts_harmful.csv <==
dataset,Curse_or_Exclusion,Defamation,Encouragement_to_Harassment,Insult_Attacking_Relatives,Insult_Body_Shame,Insult_Discrimination_Homophobia,Insult_Discrimination_Racism,Insult_Discrimination_Sexism,Insult_General,Sexual_Talk_Harassment,Threat_or_blackmail
Authentic,157,86,55,26,51,0,0,67,334,0,45
GPT,354,158,25,43,6,0,0,122,894,0,51
Grok,262,149,40,186,9,10,15,693,845,0,104
LLaMA,176,21,15,94,1,33,0,249,671,5,48


==> figures/cb_msg_pct_harmful.csv <==
dataset,Curse_or_Exclusion,Defamation,Encouragement_to_Harassment,Insult_Attacking_Relatives,Insult_Body_Shame,Insult_Discrimination_Homophobia,Insult_Discrimination_Racism,Insult_Discrimination_Sexism,Insult_General,Sexual_Talk_Harassment,Threat_or_blackmail
Authentic,19.69887076537014,10.790464240903388,6.900878293601004,3.262233375156838,6.398996235884567,0.0,0.0,8.406524466750314,41.90715181932246,0.0,5.646173149309912
GPT,21.493624772313296,9.593199757134183,1.5179113539769278,2.610807528840316,0.36429872495446264,0.0,0.0,7.4074074074074066,54.28051001821493,0.0,3.096539162112933
Grok,12.352663837812353,7.024988213107025,1.885902876001886,8.76944837340877,0.4243281471004243,0.4714757190004715,0.7072135785007072,32.67326732673268,39.839698255539844,0.0,4.903347477604903
LLaMA,13.80392156862745,1.647058823529412,1.1764705882352942,7.372549019607844,0.0784313725490196,2.588235294117647,0.0,19.52941176470588,52.627450980392155,0.39215686274509803,3.7647058823529407


==> figures/cb_type_metrics_summary.csv <==
CB Type,Cohen’s Kappa,Fleiss’ Kappa,Precision,Recall,F1
Insult_Attacking_Relatives,0.710775402745565,0.7107754027455657,0.7142857142857143,0.7142857142857143,0.7142857142857143
Insult_Body_Shame,0.6524959437417422,0.652435362963886,0.6071428571428571,0.723404255319149,0.6601941747572816
Threat_or_blackmail,0.6252674844806034,0.6246710805534328,0.8333333333333334,0.5128205128205128,0.6349206349206349
Insult_Discrimination_Sexism,0.6026239108903786,0.6022128026438669,0.5135135135135135,0.76,0.6129032258064516
Curse_or_Exclusion,0.575298834922076,0.5751917061850466,0.6440677966101694,0.5786802030456852,0.6096256684491979
Encouragement_to_Harassment,0.4612252047116522,0.4611622848634371,0.5087719298245614,0.4461538461538462,0.4754098360655737
Insult_General,0.414060692920671,0.4133147649178048,0.4587912087912087,0.545751633986928,0.4985074626865671
Defamation,0.0974031266811208,0.089806184346801,0.0697674418604651,0.2727272727272727,0.1111111111111111


==> figures/harmful_stats.csv <==
dataset,False,True,Total,Harmful_%,Harmless_%
Authentic,1395,797,2192,36.35948905109489,63.6405109489051
GPT,3123,1647,4770,34.52830188679245,65.47169811320754
Grok,1839,2121,3960,53.56060606060606,46.439393939393945
LLaMA,2025,1275,3300,38.63636363636363,61.36363636363637

